Automated rapid follow-up of Swift GRBs with AMI-LA

We present 15-GHz follow-up radio observations of eleven Swift gamma-ray burst (GRB) sources, obtained with the Arcminute Microkelvin Imager Large Array (AMI-LA). The initial follow-up observation for each source was made in a fully automated fashion; as a result four observations were initiated within five minutes of the GRB alert timestamp. These observations provide the first millijansky-level constraints on prolonged radio emission from GRBs within the first hour post-burst. While no radio emission within the first six hours after the GRB is detected in this preliminary analysis, radio afterglow is detected from one of the GRBs (GRB120326A) on a timescale of days. The observations were made as part of an ongoing programme to use AMI-LA as a systematic follow-up tool for transients at radio frequencies. In addition to the preliminary results, we explain how we have created an easily extensible automated follow-up system, describing new software tools developed for astronomical transient alert distribution, automatic requesting of target-of-opportunity observations, and robotic control of the observatory.

==> ami_lightcurves/table/obs.csv <==
GRB ID,Obs start time,Days since burst alert,f_int,f_int_err,Image standard deviation (Jy)
GRB120305A,2012-03-05 19:41:57+00:00,0.003090277777777778,-6.68254143847e-05,0.00017607711360209378,0.00010524150779916818
GRB120305A,2012-03-06 14:20:54+00:00,0.7801388888888888,2.15850444977e-05,8.833702545718175e-05,5.2630808520748253e-05
GRB120305A,2012-03-07 15:26:46+00:00,1.8258796296296296,9.31519077718e-05,0.00014827698750565388,8.9413453899943137e-05
GRB120305A,2012-03-08 15:52:45+00:00,2.843923611111111,0.0001514758267,9.270443476951324e-05,5.6903209235348808e-05
GRB120305A,2012-03-09 18:08:27+00:00,3.938159722222222,2.92595646033e-05,0.00011576336171028105,7.5672275090540899e-05
GRB120305A,2012-03-10 16:14:49+00:00,4.859247685185185,-5.23128342822e-05,0.00012060960816908115,6.4327027087873593e-05
GRB120305A,2012-03-11 17:50:36+00:00,5.925763888888889,-0.000193508786928,0.0001683398394382026,9.7651810473549605e-05
GRB120305A,2012-03-12 14:57:08+00:00,6.805300925925926,-2.27581928226e-05,0.00016858337150189078,9.0726654535232626e-05
GRB120305A,2012-03-13 17:17:49+00:00,7.902997685185185,-3.69557142098e-05,0.00011739522402136314,7.2669029214915363e-05
GRB120305A,2012-03-15 17:44:51+00:00,9.921770833333333,6.05257830862e-05,0.00012914231798824024,7.5314631684803251e-05
GRB120305A,2012-03-16 18:00:52+00:00,10.932893518518519,2.16254304273e-05,8.420197066354195e-05,5.4485319054735767e-05
GRB120305A,2012-03-19 17:29:07+00:00,13.910844907407407,-7.47745566229e-06,0.0001091237932530833,6.7825568116595402e-05
GRB120305A,2012-03-22 13:08:01+00:00,16.729525462962965,9.02898429728e-05,0.0001350479765897091,7.3792740838623725e-05
GRB120305A,2012-03-27 16:17:47+00:00,21.86130787037037,-3.99541242218e-05,0.00011640622509658293,6.5523372717552123e-05
GRB120305A,2012-04-01 16:18:04+00:00,26.861504629629632,-2.69130206214e-05,0.00010341689868839248,6.4543691240462339e-05
GRB120305A,2012-04-05 16:42:14+00:00,30.878287037037037,-8.41948941415e-05,8.740615240094893e-05,5.6374070586525929e-05
GRB120308A,2012-03-08 06:18:20+00:00,0.003252314814814815,-3.68718705433e-05,0.00010945647658355867,5.4785646613700272e-05
GRB120308A,2012-03-09 02:16:03+00:00,0.835,-8.90116518121e-05,8.115634288824119e-05,4.7833751005736387e-05
GRB120308A,2012-03-13 03:20:06+00:00,4.879479166666667,7.82985417894e-05,0.00016106610317331515,8.8833579590732878e-05
GRB120308A,2012-03-16 06:02:50+00:00,7.992488425925926,3.29464248609e-05,0.00010619236623449076,6.1141376476502089e-05
GRB120308A,2012-03-19 05:11:09+00:00,10.956597222222221,4.68456702492e-05,0.00011892170969651173,6.6374636235448127e-05
GRB120308A,2012-03-22 03:54:32+00:00,13.903391203703704,7.19934750766e-05,0.00011896088358080676,7.2337996656365316e-05
GRB120308A,2012-03-25 03:27:46+00:00,16.88480324074074,0.000110223462085,0.00012675876773684673,6.9990593916835727e-05
GRB120308A,2012-04-02 03:46:11+00:00,24.89759259259259,7.16363458065e-05,9.19601890454987e-05,5.6222750607070936e-05
GRB120308A,2012-04-11 02:25:55+00:00,33.84185185185185,8.15146611841e-05,0.00010634698152480963,6.3187498608600361e-05
GRB120311A,2012-03-11 05:37:37+00:00,0.0027662037037037034,-7.77649281453e-05,0.00011514727987513868,7.6747857521731224e-05
GRB120311A,2012-04-05 04:39:13+00:00,24.962210648148147,-4.6114655347e-05,9.469910378157232e-05,6.2022839585241238e-05
GRB120311A,2012-04-08 03:37:33+00:00,27.91938657407407,-2.42020487612e-05,0.00010583658019797852,6.0156131694131035e-05
GRB120320A,2012-03-21 02:15:44+00:00,0.5968518518518519,-8.54241872707e-06,9.99585509953754e-05,6.5217890254096593e-05
GRB120320A,2012-04-05 01:24:45+00:00,15.56144675925926,-7.44287010963e-05,0.000122946057795187,7.0563167724750154e-05
GRB120324A,2012-03-24 06:03:17+00:00,0.0028434027777777776,1.4055674393e-05,0.0001227724443445067,7.2700317528367835e-05
GRB120324A,2012-04-05 05:49:01+00:00,11.992935995370372,-2.48409258438e-05,0.00010820646255288459,5.8421092813936084e-05
GRB120324A,2012-04-08 04:47:22+00:00,14.95012349537037,8.36110927385e-05,0.00013255366522417134,8.01301294105641e-05
GRB120324A,2012-04-16 08:25:13+00:00,23.101408217592592,4.8168796497e-05,9.779771317421554e-05,6.1416339348355944e-05
GRB120324A,2012-04-23 03:58:21+00:00,29.916084143518518,0.000184414085246,0.00019275671434607918,0.00010983215207175013
GRB120326A,2012-03-26 08:42:58+00:00,0.3072800925925926,0.000337089703699,0.00023134972211560684,0.00014324262341200951
GRB120326A,2012-04-02 04:55:59+00:00,7.149652777777778,0.000771183579534,0.00015381584286698434,8.4336975993188639e-05
GRB120326A,2012-04-04 07:37:40+00:00,9.261932870370371,0.000665593141868,0.0002600536336727753,0.00013880766224297041
GRB120326A,2012-04-08 07:31:55+00:00,13.257939814814813,0.000757235736225,0.0004182826028060306,0.00021708133552885496
GRB120326A,2012-04-16 07:15:25+00:00,21.24648148148148,0.0006255864925,0.00016328272126133392,9.2726998749985363e-05
GRB120326A,2012-04-28 07:03:08+00:00,33.23795138888889,0.000495496841451,0.0003414124432117156,0.00016063803972371146
GRB120403A,2012-04-03 08:34:27+00:00,0.3118518518518519,-0.000106834156945,0.00015103033157419453,7.9327350141834805e-05
GRB120403A,2012-04-04 16:06:16+00:00,1.625613425925926,3.88837112558e-05,0.0001223009406830903,6.8497291080815787e-05
GRB120403A,2012-04-06 16:08:23+00:00,3.627083333333333,8.6848367506e-05,0.00010644517627548613,6.8030559080297368e-05
GRB120403A,2012-04-10 14:52:49+00:00,7.5746064814814815,9.00748253675e-06,0.00011663308697932418,7.0639284299941864e-05
GRB120403A,2012-04-16 15:34:03+00:00,13.60324074074074,0.000109764946442,0.00014334362178580574,8.4751441249060214e-05
GRB120403A,2012-05-01 14:50:02+00:00,28.57267361111111,-3.25379255882e-05,0.00022791296891618476,0.00011617569508449103
GRB120404A,2012-04-05 00:09:57+00:00,0.4714699074074074,0.000121087226851,0.00012583010718141712,7.4306824335261431e-05
GRB120404A,2012-04-08 00:18:06+00:00,3.47712962962963,-4.10848684232e-05,0.00013121285140842216,7.910908732783766e-05
GRB120404A,2012-04-11 00:11:17+00:00,6.472395833333334,3.41365518439e-06,9.04216486306265e-05,5.6338596692620263e-05
GRB120404A,2012-04-17 01:57:21+00:00,12.54605324074074,-3.27399404782e-05,0.00012271377922296793,7.1401373372557647e-05
GRB120422A,2012-04-22 13:36:43+00:00,0.2671222222222222,-4.80929916975e-05,0.00034800025561620307,0.00020545665720418858
GRB120422A,2012-04-24 16:17:23+00:00,2.378696296296296,-0.000108186539508,0.0002778088303753645,0.00015493595981645554
GRB120422A,2012-04-26 16:19:30+00:00,4.380166203703704,0.000198187051787,0.00020941903720366893,0.00012282840522011827
GRB120422A,2012-04-29 17:17:31+00:00,7.420455555555556,-3.41338400347e-05,0.00015775553627264287,7.9771072513458744e-05
GRB120422A,2012-05-05 17:53:45+00:00,13.445617592592592,-5.07132670047e-05,0.00012215771544744013,7.5891673939391146e-05
GRB120422A,2012-05-20 21:19:03+00:00,28.588187037037034,-5.58949578477e-05,0.00023342292960328763,0.00015210386547195122
GRB120514A,2012-05-16 04:07:39+00:00,2.1214016203703703,8.41920203531e-05,0.00012490918632738015,7.0334522645718351e-05
GRB120514A,2012-05-19 03:01:00+00:00,5.075116898148148,5.11878079395e-05,0.0002689574662650837,0.00015341223595922575
GRB120514A,2012-05-22 01:54:22+00:00,8.02884375,8.07376169976e-05,0.00015564576687859084,9.3165801683048091e-05
GRB120514A,2012-06-03 23:58:25+00:00,20.94832291666667,-1.76645252242e-05,0.00036235153659776846,0.00020617334509577054
GRB120514A,2012-06-11 03:20:16+00:00,28.088496527777778,0.000683905688691,0.0006655145510887961,0.00049614436574945905
GRB120521C,2012-05-21 23:36:44+00:00,0.01014236111111111,2.57496617e-05,0.000148331413429083,0.00010063577954118814
GRB120521C,2012-05-23 21:02:16+00:00,1.9028738425925924,0.000173448717968,0.0003947719133639292,0.00026419930752002595
GRB120521C,2012-05-25 20:54:25+00:00,3.897422453703703,-0.000134357919705,0.00016671849094948262,0.00010243063840817368
GRB120521C,2012-05-28 21:02:34+00:00,6.903082175925927,1.79066943781e-05,0.00017273939055707522,0.00010926436556760859
GRB120521C,2012-06-04 18:30:23+00:00,13.797399305555556,4.74492495503e-05,0.00012772587634889585,7.1836014545743456e-05
GRB120521C,2012-06-23 18:50:25+00:00,32.81131134259259,-0.000158187123884,0.00020570629771880975,0.00011385147933107888

